CognitiveOS: Large Multimodal Model based System to Endow Any Type of Robot with Generative AI

This paper introduces CognitiveOS, the first operating system designed for cognitive robots capable of functioning across diverse robotic platforms. CognitiveOS is structured as a multi-agent system comprising modules built upon a transformer architecture, facilitating communication through an internal monologue format. These modules collectively empower the robot to tackle intricate real-world tasks. The paper delineates the operational principles of the system along with descriptions of its nine distinct modules. The modular design endows the system with distinctive advantages over traditional end-to-end methodologies, notably in terms of adaptability and scalability. The system's modules are configurable, modifiable, or deactivatable depending on the task requirements, while new modules can be seamlessly integrated. This system serves as a foundational resource for researchers and developers in the cognitive robotics domain, alleviating the burden of constructing a cognitive robot system from scratch. Experimental findings demonstrate the system's advanced task comprehension and adaptability across varied tasks, robotic platforms, and module configurations, underscoring its potential for real-world applications. Moreover, in the category of Reasoning it outperformed CognitiveDog (by 15%) and RT2 (by 31%), achieving the highest to date rate of 77%. We provide a code repository and dataset for the replication of CognitiveOS: link will be provided in camera-ready submission.

==> unused.txt <==

Both papers:

ALL Cofifi links

@article{lib:zhao2023chat,
  title={Chat with the environment: Interactive multimodal perception using large language models},
  author={Zhao, Xufeng and Li, Mengdi and Weber, Cornelius and Hafez, Muhammad Burhan and Wermter, Stefan},
  journal={arXiv preprint arXiv:2303.08268},
  year={2023}
}

@article{lib:ding2023task,
  title={Task and motion planning with large language models for object rearrangement},
  author={Ding, Yan and Zhang, Xiaohan and Paxton, Chris and Zhang, Shiqi},
  journal={arXiv preprint arXiv:2303.06247},
  year={2023}

  @article{lib:wu2023embodied,
  title={Embodied task planning with large language models},
  author={Wu, Zhenyu and Wang, Ziwei and Xu, Xiuwei and Lu, Jiwen and Yan, Haibin},
  journal={arXiv preprint arXiv:2307.01848},
  year={2023}
}

  New paper:
@article{lib:huang2022inner,
  title={Inner monologue: Embodied reasoning through planning with language models},
  author={Huang, Wenlong and Xia, Fei and Xiao, Ted and Chan, Harris and Liang, Jacky and Florence, Pete and Zeng, Andy and Tompson, Jonathan and Mordatch, Igor and Chebotar, Yevgen and others},
  journal={arXiv preprint arXiv:2207.05608},
  year={2022}
}

@article{ahn2022can,
  title={Do as i can, not as i say: Grounding language in robotic affordances},
  author={Ahn, Michael and Brohan, Anthony and Brown, Noah and Chebotar, Yevgen and Cortes, Omar and David, Byron and Finn, Chelsea and Fu, Chuyuan and Gopalakrishnan, Keerthana and Hausman, Karol and others},
  journal={arXiv preprint arXiv:2204.01691},
  year={2022}
}

mitref

@software{unitreeleggedsdk,
  author={Unitree Robotics},
  year={2022},
  title = {\detokenize{Unitree_legged_sdk}},
  url = {\detokenize{https://github.com/unitreerobotics/unitree_legged_sdk}},
  version = {3.5.1},
  date = {2022-05-01},
}

@software{UnitreeCameraSDK,
  author={Unitree Robotics},
  year={2022},
  title = {UnitreeCameraSDK},
  url = {https://github.com/unitreerobotics/UnitreecameraSDK},
  version = {1.1.0},
  date = {2022-05-12},
}

@article{labbe2019rtab,
  title={RTAB-Map as an open-source lidar and visual simultaneous localization and mapping library for large-scale and long-term online operation},
  author={Labb{\'e}, Mathieu and Michaud, Fran{\c{c}}ois},
  journal={Journal of field robotics},
  volume={36},
  number={2},
  pages={416--446},
  year={2019},
  publisher={Wiley Online Library}
}

@article{macenski2023survey,
title = {From the desks of ROS maintainers: A survey of modern \& capable mobile robotics algorithms in the robot operating system 2},
journal = {Robotics and Autonomous Systems},
volume = {168},
pages = {104493},
year = {2023},
issn = {0921-8890},
doi = {https://doi.org/10.1016/j.robot.2023.104493},
url = {https://www.sciencedirect.com/science/article/pii/S092188902300132X},
author = {Steve Macenski and Tom Moore and David V. Lu and Alexey Merzlyakov and Michael Ferguson},
keywords = {Navigation, Robot operating system, Nav2, Mobile robotics, Planning, Costmap, ROS, Control, Localization, Perception, SLAM, State estimation},
abstract = {}
}

@INPROCEEDINGS{Orsula2022,
  author={Orsula, Andrej and Bogh, Simon and Olivares-Mendez, Miguel and Martinez, Carol},
  booktitle={2022 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS)}, 
  title={Learning to Grasp on the Moon from 3D Octree Observations with Deep Reinforcement Learning}, 
  year={2022},
  volume={},
  number={},
  pages={4112-4119},
  keywords={Deep learning;Three-dimensional displays;Source coding;Moon;Octrees;Lighting;Reinforcement learning},
  doi={10.1109/IROS47612.2022.9981661}}
